Efficiently Computing Provenance Graphs for Queries with Negation

Explaining why an answer is in the result of a query or why it is missing from the result is important for many applications including auditing, debugging data and queries, and answering hypothetical questions about data. Both types of questions, i.e., why and why-not provenance, have been studied extensively. In this work, we present the first practical approach for answering such questions for queries with negation (first-order queries). Our approach is based on a rewriting of Datalog rules (called firing rules) that captures successful rule derivations within the context of a Datalog query. We extend this rewriting to support negation and to capture failed derivations that explain missing answers. Given a (why or why-not) provenance question, we compute an explanation, i.e., the part of the provenance that is relevant to answer the question. We introduce optimizations that prune parts of a provenance graph early on if we can determine that they will not be part of the explanation for a given question. We present an implementation that runs on top of a relational database using SQL to compute explanations. Our experiments demonstrate that our approach scales to large instances and significantly outperforms an earlier approach which instantiates the full provenance to compute explanations.

==> figures/2lev_hop_neg_varyInData.csv <==
Method		"X,Y = Paulo Portugal"		"X = Paulo Portugal"
100		0.0134				0.0294
1K		0.0562				0.0530
10K		0.1774				0.3576
100K		0.2030				3.3702
1M		0.4771				33.9338





==> figures/2lev_hop_neg_varyOut_100k.csv <==
Method						"Both (X,Y)"		"One (X)"		
"X,Y = Paulo Portugal"				0.2014			3.4947
"X,Y = Colin J. White"				0.2306			3.4106
"X,Y = Rafi Ahmed"				0.2423			3.3715
"X,Y = William Kent"				0.2511			2.4987



#Method				"10"		"100"		"962"		"1892"
#X,Y = Anya Umlauf		0.0269		0.0267		0.0284		0.0306
#X = Anya Umlauf			0.3249		0.3353		0.3828		0.4320


==> figures/2lev_hop_neg_varyOut_1k.csv <==
Method						"Both (X,Y)"		"One (X)"		
"X,Y = Paulo Portugal"				0.0562			0.0530
"X,Y = Colin J. White"				0.0602			0.0539
"X,Y = Rafi Ahmed"				0.1807			0.0550
"X,Y = William Kent"				0.2123			0.0544





#Method				"10"		"100"		"962"		"1892"
#X,Y = Anya Umlauf		0.0269		0.0267		0.0284		0.0306
#X = Anya Umlauf			0.3249		0.3353		0.3828		0.4320


==> figures/2lev_hop_pos_varyInData.csv <==
Method		"X = Douglas H. Norrie, Y = James H. Christensen"		"X = Douglas H. Norrie"
100		0.0064								0.0126
1K		0.0064								0.0141
10K		0.0073								0.0379
100K		0.0153								0.3335
1M		0.0933								4.1388




==> figures/2lev_hop_pos_varyOut_100k.csv <==
Method	"One (X)"
A1	0.3340
A2	0.3328
A3	0.3348
A4	0.3349


#Method				"Both (X,Y)"		"One (X)"		
#3				0.0157			0.3340
#10				0.0156			0.3328
#30				0.0157			0.3348
#60				0.0157			0.3349



#Method				"10"		"100"		"962"		"1892"
#X,Y = Anya Umlauf		0.0269		0.0267		0.0284		0.0306
#X = Anya Umlauf			0.3249		0.3353		0.3828		0.4320


==> figures/3lev_3hop_neg_varyInData.csv <==
Method		"X = Paulo Portugal, Y = Adriano Carvalho"		"X = Paulo Portugal"	
100		0.0418							4.7080
1K		0.6739							-
10K		123.5644						-
100K		-							-
1M		-							-








==> figures/3lev_3hop_neg_varyOut_1k.csv <==
#Method		"Both"		"One"
#10		0.2342		0.3647
#100		0.3420		0.6124
#962		0.8597		3.5785
#1892		2.5316		10.9868

Method								"Both (X,Y)"		"One (X)"
"X = Paulo Portugal, \n Y = Adriano Carvalho"			0.6562			-
"X = Colin J. White, \n Y = C. J. Date"				0.6599			-
"X = Rafi Ahmed, \n Y = Shamkant B. Navathe"			0.6344			-
"X = William Kent, \n Y = Richard Mark Soley"			0.6695			-












==> figures/3lev_3hop_pos_varyInData.csv <==
Method		"X,Y = Douglas H. Norrie"		"X = Douglas H. Norrie"		#"None"
100		0.0197					0.0290				#0.0703
1K		0.0213					0.0369				#3.2997
10K		0.0329					0.0535				#-	
100K		0.2906					0.4162				#-
1M		2.7034					6.6068				#-








==> figures/3lev_3hop_pos_varyOut_100k.csv <==
#Method		"Both"		"One"
#10		0.2342		0.3647
#100		0.3420		0.6124
#962		0.8597		3.5785
#1892		2.5316		10.9868

Method			"Both (X,Y)"		"One (X)"
"A1"			0.2301			0.3616
"A2"			0.3383			0.5933
"A3"			0.8028			3.4336
"A4"			2.3662			9.2566












==> figures/TPCH-ASIA-data-pos.csv <==
Method		"Binding X" 		"Binding XY" 		"Direct Method"	
10MB		0.84757			-			-
100MB		7.600303		-			-
1GB		0			-			-
10GB		0			-			-






==> figures/TPCH-data-pos.csv <==
Method		"URGENT" 		"NO DISCOUNT"		"ASIA" 	
10MB		0.048896		4.081247		0.84757
100MB		0.313814		42.954286		7.600303
1GB		4.390477		314.357711		-
10GB		67.010069		-			-






==> figures/TPCH-urgent-data-pos.csv <==
Method		"Binding X" 		"Binding XY" 		"Direct Method"	
10MB		0.048896		0			0
100MB		0.313814		0			0
1GB		4.390477		0			0
10GB		67.010069		0			0






==> figures/baseline.csv <==
Method		100		1K		10K
2		0.043		0.171		14.016
3		0.294		285.524		-
4		56.070		-		-
5		-		-		-




#Method		2		3		4		5
#100		0.043		0.294		56.070		-
#1K		0.171		285.524		-		-
#10K		14.016		-		-		-
#100K		-		-		-		-
#1M		-		-		-		-



==> figures/baseline_varyInData.csv <==
Method		"2 Variables"	"3 Variables"	"4 Variables"
100		0.043		0.294		56.070		
1K		0.171		285.524		-		
10K		14.016		-		-		
100K		-		-		-		
1M		-		-		-		



==> figures/dblp-erdoes.csv <==
Y,	XY, 	,	BindingXY,	 	,	BindingY,	 	,	DM,	  ,
0,	0,	100,	0.027245,	0.442952,	0.036739,	0.239246,	56.070,		 0,
0,	0,	1K,	0.032138,	0.443267,	0.53818,	0.256992,	-,		 0,
0,	0,	10K,	0.093049,	0.453719,	63.217837,	2.34251,	-,		 0,
0,	0,	100K,	0.742318,	0.333812,	-,			0,	-,		 0,
3439,	2,	1M,	16.915131,	0.776712,	-,			0,	-,		 0,
-,	24,	8M,	115.141124,	1.76815,	-,			0,	-,		 0,

#Y,	XY, 	,	BindingXY,	 	,	BindingY,	 	,	DM,	  ,
#0,	0,	100,	0.027245,	0.442952,	0.036739,	0.239246,	0.294,		 0,
#0,	0,	1K,	0.032138,	0.443267,	0.53818,	0.256992,	285.524,	 0,
#0,	0,	10K,	0.093049,	0.453719,	63.217837,	2.34251,	-,		 0,
#0,	0,	100K,	0.742318,	0.333812,	-,			0,	-,		 0,
#3439,	2,	1M,	16.915131,	0.776712,	-,			0,	-,		 0,
#-,	24,	8M,	115.141124,	1.76815,	-,			0,	-,		 0,


==> figures/dblp-neg-only2hop-comp.csv <==
X,	XY,	 ,	BindingXY,	 	,	BindingX,	 	,	DM,	  ,
2209,	0,	100,	0.021547,	1.23641,	0.10514,	  1.0806,	0.294,		 0,
120K,	351,	1K,	0.044749,	1.42417,	3.929052,	  1.21759,	285.524,	 0,
-,	3310,	10K,	0.173728,	1.59189,	-,			0,	-,		 0,
-,	26K,	100K,	1.263258,	1.61764,	-,			0,	-,		 0,
-,	158K,	1M,	9.99247,	1.61702,	-,			0,	-,		 0,
-,	712K,	8M,	70.743566,	3.33886,	-,			0,	-,		 0,


==> figures/dblp-neg-only2hop-gopt.csv <==
 ,	BindingXY,	min, 		max,		BindingX,	 min, 		max,		Direct Method,	  	,
100,	0.01769,	0.016437,	11.180796,	0.116355,	  0.113338,	6.615649,		0.294,		 0,
1K,	0.04466,	0.042401,	11.317628,	8.462456,	  8.214859,	14.749142,		285.524,	 0,
10K,	0.242276,	0.237711,	11.537751,	-,			0,		0,		-,		 0,
100K,	1.901529,	1.851699,	13.204872,	-,			0,		0,		-,		 0,
1M,	13.962927,	13.661854,	25.194935,	-,			0,		0,		-,		 0,
8M,	87.587975,	84.053003,	102.465934,	-,			0,		0,		-,		 0,


==> figures/dblp-neg-only2hop-line.csv <==
# ,	BindingXY,	 	,	BindingX,	 	,	Direct Method,	  ,
#100,	0.028508,	8.74743,	0.165278,	  6.30014,	0.294,		 0,
#1K,	0.072902,	11.2317,	6.821086,	  6.97801,	285.524,	 0,
#10K,	0.323565,	11.2719,	-,			0,	-,		 0,
#100K,	2.410851,	11.2598,	-,			0,	-,		 0,
#1M,	17.134382,	11.2234,	-,			0,	-,		 0,
#8M,	104.768425,	15.4075,	-,			0,	-,		 0,



#X, 	XY,  	,	BindingXY,	min, 		max,		BindingX,	 min, 		max,		Direct Method,	  	,
#-,	0,	100,	0.028508,	0.028202,	51.508096,	0.165278,	  0.160861,	29.359109,		0.294,		 0,
#-,	342,	1K,	0.072902,	0.06841,	52.062329,	6.821086,	  6.698211,	36.450893,		285.524,	 0,
#-,	3301,	10K,	0.323565,	0.316204,	52.435506,	-,			0,		0,		-,		 0,
#-,	26033,	100K,	2.410851,	2.377392,	54.288771,	-,			0,		0,		-,		 0,
#-,	158546,	1M,	17.134382,	16.779193,	69.039773,	-,			0,		0,		-,		 0,
#-,	711972,	8M,	104.768425,	101.217768,	176.779348	-,			0,		0,		-,		 0,



X, 	XY,  	,	BindingXY,	BindingX,	CompXY,		CompX,		Direct Method,
2209,	0,	100,	0.028508,	0.165278,	0.021547,	0.10514,	0.294,	
120K,	351,	1K,	0.072902,	6.821086,	0.044749,	3.929052,	285.524,
-,	3310,	10K,	0.323565,	-,		0.173728,	-,		-,	
-,	26K,	100K,	2.410851,	-,		1.263258,	-,		-,
-,	158K,	1M,	17.134382,	-,		9.99247,	-,		-,
-,	712K,	8M,	104.768425,	-,		70.743566,	-,		-,





==> figures/dblp-neg-only2hop-nopt.csv <==
 ,	BindingXY,	min, 		max,		BindingX,	 min, 		max,		Direct Method,	  	,
100,	0.028508,	0.028202,	0.036276,	0.165278,	  0.160861,	0.167982,		0.294,		 0,
1K,	0.072902,	0.06841,	0.074558,	6.821086,	  6.698211,	6.933435,		285.524,	 0,
10K,	0.323565,	0.316204,	0.330808,	-,			0,		0,		-,		 0,
100K,	2.410851,	2.377392,	2.449752,	-,			0,		0,		-,		 0,
1M,	17.134382,	16.779193,	22.92249,	-,			0,		0,		-,		 0,
8M,	104.768425,	101.217768,	120.743544	-,			0,		0,		-,		 0,


==> figures/dblp-neg-only2hop-opt.csv <==
# ,	BindingXY,	 	,	BindingX,	 	,	Direct Method,	  ,
#100,	0.028508,	8.74743,	0.165278,	  6.30014,	0.294,		 0,
#1K,	0.072902,	11.2317,	6.821086,	  6.97801,	285.524,	 0,
#10K,	0.323565,	11.2719,	-,			0,	-,		 0,
#100K,	2.410851,	11.2598,	-,			0,	-,		 0,
#1M,	17.134382,	11.2234,	-,			0,	-,		 0,
#8M,	104.768425,	15.4075,	-,			0,	-,		 0,



 ,	BindingXY,	min, 		max,		BindingX,	 min, 		max,		Direct Method,	  	,
100,	0.028508,	0.028202,	51.508096,	0.165278,	  0.160861,	29.359109,		0.294,		 0,
1K,	0.072902,	0.06841,	52.062329,	6.821086,	  6.698211,	36.450893,		285.524,	 0,
10K,	0.323565,	0.316204,	52.435506,	-,			0,		0,		-,		 0,
100K,	2.410851,	2.377392,	54.288771,	-,			0,		0,		-,		 0,
1M,	17.134382,	16.779193,	69.039773,	-,			0,		0,		-,		 0,
8M,	104.768425,	101.217768,	176.779348,	-,			0,		0,		-,		 0,


==> figures/dblp-neg-only2hop.csv <==
# ,	BindingXY,	 	,	BindingX,	 	,	Direct Method,	  ,
#100,	0.028508,	8.74743,	0.165278,	  6.30014,	0.294,		 0,
#1K,	0.072902,	11.2317,	6.821086,	  6.97801,	285.524,	 0,
#10K,	0.323565,	11.2719,	-,			0,	-,		 0,
#100K,	2.410851,	11.2598,	-,			0,	-,		 0,
#1M,	17.134382,	11.2234,	-,			0,	-,		 0,
#8M,	104.768425,	15.4075,	-,			0,	-,		 0,



#X, 	XY,  	,	BindingXY,	min, 		max,		BindingX,	 min, 		max,		Direct Method,	  	,
#-,	0,	100,	0.028508,	0.028202,	51.508096,	0.165278,	  0.160861,	29.359109,		0.294,		 0,
#-,	342,	1K,	0.072902,	0.06841,	52.062329,	6.821086,	  6.698211,	36.450893,		285.524,	 0,
#-,	3301,	10K,	0.323565,	0.316204,	52.435506,	-,			0,		0,		-,		 0,
#-,	26033,	100K,	2.410851,	2.377392,	54.288771,	-,			0,		0,		-,		 0,
#-,	158546,	1M,	17.134382,	16.779193,	69.039773,	-,			0,		0,		-,		 0,
#-,	711972,	8M,	104.768425,	101.217768,	176.779348	-,			0,		0,		-,		 0,



X, 	XY,  	,	BindingXY,	min, 		max,		BindingX,	 min, 		max,		DM,	  	,
2209,	0,	100,	0.028508,	0.028202,	51.508096,	0.165278,	  0.160861,	29.359109,		0.294,		 0,
120K,	351,	1K,	0.072902,	0.06841,	52.062329,	6.821086,	  6.698211,	36.450893,		285.524,	 0,
-,	3310,	10K,	0.323565,	0.316204,	52.435506,	-,			0,		0,		-,		 0,
-,	26K,	100K,	2.410851,	2.377392,	54.288771,	-,			0,		0,		-,		 0,
-,	158K,	1M,	17.134382,	16.779193,	69.039773,	-,			0,		0,		-,		 0,
-,	712K,	8M,	104.768425,	101.217768,	176.779348	-,			0,		0,		-,		 0,


==> figures/dblp-neg-xynotz-comp.csv <==
X,	XY,	 ,	BindingXY,	 	,	BindingX,	 	,	DM,	  ,
46,	1,	100,	0.024165,	0.279282,	0.027543,	0.0138016,	0.043,		 0,
349,	1,	1K,	0.06815,	0.251042,	0.088262,	0.0174132,	0.171,	 	 0,
3308,	1,	10K,	0.068708,	0.266741,	0.091215,	0.223398,	14.016,		 0,
26K,	1,	100K,	0.114151,	0.274375,	0.625696,	0.242712,	-,		 0,
158K,	1,	1M,	0.389253,	0.488536,	4.954279,	0.458341,	-,		 0,
711K,	1,	8M,	1.899357,	0.669544,	34.048959,	0.957231,	-,		 0,



#X,	XY,	 ,	BindingXY,	 	,	BindingX,	 	,	Direct Method,	  ,
#46,	1,	100,	0.0180,		0.2503,		0.0260,		0.2008,		0.043,		0,
#349,	1,	1K,	0.0503,		0.2466,		0.0338,		0.2462,		0.171,		0,
#3308,	1,	10K,	0.0515,		0.2454,		0.1107,		0.2498,		14.016,		0,
#26K,	1,	100K,	0.0855,		0.2449,		0.7675,		0.2455,		-,		-,
#158K,	1,	1M,	0.2822,		0.2438,		5.7347,		0.2787,		-,		-,
#711K,	1,	8M,	1.5473,		0.2655,		38.2792,	1.3770,		-,		-,



==> figures/dblp-neg-xynotz-line.csv <==
# ,	BindingXY,	 	,	BindingX,	 	,	Direct Method,	  ,
#100,	0.029056,	0.0026272,	0.033396,	0.436494,	0.043,		 0,
#1K,	0.113935,	0.00536144,	0.134156,	0.753912,	0.171,	 	 0,
#10K,	0.114391,	0.00559183,	0.240183,	0.751419,	14.016,		 0,
#100K,	0.151602,	0.00734155,	1.054515,	0.625237,	-,		 0,
#1M,	0.369299,	0.0143291,	7.593348,	0.646642,	-,		 0,
#8M,	1.935089,	0.0616408,	46.088727,	1.16019,	-,		 0,



X,	XY,	   ,	BindingXY, 	BindingX,	CompXY,		CompX,		Direct Method,
46,	1,	100,	0.0393,		0.0343,		0.0180,		0.0260,		0.043,		
349,	1,	1K,	0.087,		0.0474,		0.0503,		0.0338,		0.171,	
3308,	1,	10K,	0.1210,		0.1794,		0.0515,		0.1107,		14.016,
26K,	1,	100K,	0.1631,		1.2853,		0.0855,		0.7675,		-,
158K,	1,	1M,	0.3877,		8.9201,		0.2822,		5.7347,		-,
711K,	1,	8M,	1.8615,		52.1401,	1.5473,		38.2792,	-,




==> figures/dblp-neg-xynotz.csv <==
# ,	BindingXY,	 	,	BindingX,	 	,	Direct Method,	  ,
#100,	0.029056,	0.0026272,	0.033396,	0.436494,	0.043,		 0,
#1K,	0.113935,	0.00536144,	0.134156,	0.753912,	0.171,	 	 0,
#10K,	0.114391,	0.00559183,	0.240183,	0.751419,	14.016,		 0,
#100K,	0.151602,	0.00734155,	1.054515,	0.625237,	-,		 0,
#1M,	0.369299,	0.0143291,	7.593348,	0.646642,	-,		 0,
#8M,	1.935089,	0.0616408,	46.088727,	1.16019,	-,		 0,



#X,	XY,	   ,	BindingXY, 	,		BindingX,	 	,	Direct Method,	  ,
#46,	1,	100,	0.0393,		0.8301,		0.0343,		0.6513,		0.043,		0,	
#349,	1,	1K,	0.0877,		0.8218,		0.0474,		0.8050,		0.171,		0,
#3308,	1,	10K,	0.1210,		0.8275,		0.1794,		0.7929,		14.016,		0,
#26K,	1,	100K,	0.1631,		0.8278,		1.2853,		0.8004,		-,		-,
#158K,	1,	1M,	0.3877,		0.8309,		8.9201,		0.8857,		-,		-,
#711K,	1,	8M,	1.8615,		0.9002,		52.1401,	1.8162,		-,		-,


X,	XY,	   ,	BindingXY, 	,			BindingX,	 	,			DM,	  ,
46,	1,	100,	0.029056,	0.0026272,		0.033396,		0.436494,		0.043,		0,	
349,	1,	1K,	0.113935,	0.00536144,		0.134156,		0.753912,		0.171,		0,
3308,	1,	10K,	0.114391,	0.00559183,		0.240183,		0.751419,		14.016,		0,
26K,	1,	100K,	0.151602,	0.00734155,		1.054515,		0.625237,		-,		-,
158K,	1,	1M,	0.369299,	0.0143291,		7.593348,		0.646642,		-,		-,
711K,	1,	8M,	1.935089,	0.0616408,		46.088727,		1.16019,		-,		-,


==> figures/dblp-only2hop-line.csv <==
#X,	XY, 	,	BindingXY,	 	,	BindingX,	 	,	Direct Method,	  ,
#0,	0, 	100,	0.008952,	0.0233292,	0.013972,	0.0147157,	0.294,		 0,
#30,	2, 	1K,	0.023798,	0.0950908,	0.031262,	0.1178,		285.524,	 0,
#32,	2, 	10K,	0.024327,	0.0303372,	0.051485,	0.278899,	-,		 0,
#38,	2, 	100K,	0.031911,	0.0574976,	0.254326,	0.0793893,	-,		 0,
#105,	2, 	1M,	0.091758,	0.165335,	2.737032,	1.80341,	-,		 0,
#1798,	4, 	8M,	0.486893,	1.17969,	21.320344,	0.61034,	-,		 0,



X,	XY, 	,	BindingXY,	min,		max, 		BindingX,	min,		max,	Direct Method,	  ,
0,	0, 	100,	0.008952,	0.008515,	0.243315,	0.013972,	0.013363,	0.126829,		0.294,		 0,
30,	2, 	1K,	0.023798,	0.020602,	0.805219,	0.031262,	0.027317,	0.875542,		285.524,	 0,
32,	2, 	10K,	0.024327,	0.021569,	0.200461,	0.051485,	0.047083,	2.646643,		-,		 0,
38,	2, 	100K,	0.031911,	0.028393,	0.331634,	0.254326,	0.2329,		0.719335,		-,		 0,
105,	2, 	1M,	0.091758,	0.083504,	1.628457,	2.737032,	2.280528,	14.119847,		-,		 0,
1798,	4, 	8M,	0.486893,	0.447252,	10.673893,	21.320344,	18.793711,	23.319989,		-,		 0,


#X,	XY, 	,	BindingXY,	BindingX,	Direct Method,
#0,	0, 	100,	0.008952,	0.013972,	0.294,	
#30,	2, 	1K,	0.023798,	0.031262,	285.524,
#32,	2, 	10K,	0.024327,	0.051485,	-,	
#38,	2, 	100K,	0.031911,	0.254326,	-,
#105,	2, 	1M,	0.091758,	2.737032,	-,
#1798,	4, 	8M,	0.486893,	21.320344,	-,


#DBsize,	BindingXY,	BindingX,	Direct Method,
#100,	0.008952,	0.013972,	0.294,	
#1K,	0.023798,	0.031262,	285.524,
#10K,	0.024327,	0.051485,	-,	
#100K,	0.031911,	0.254326,	-,
#1M,	0.091758,	2.737032,	-,
#8M,	0.486893,	21.320344,	-,


==> figures/dblp-only2hop-vars.csv <==
XY,
0,
2,
2,
2,
2,
2,


==> figures/dblp-only2hop.csv <==
#X,	XY, 	,	BindingXY,	 	,	BindingX,	 	,	Direct Method,	  ,
#0,	0, 	100,	0.008952,	0.0233292,	0.013972,	0.0147157,	0.294,		 0,
#30,	2, 	1K,	0.023798,	0.0950908,	0.031262,	0.1178,		285.524,	 0,
#32,	2, 	10K,	0.024327,	0.0303372,	0.051485,	0.278899,	-,		 0,
#38,	2, 	100K,	0.031911,	0.0574976,	0.254326,	0.0793893,	-,		 0,
#105,	2, 	1M,	0.091758,	0.165335,	2.737032,	1.80341,	-,		 0,
#1798,	4, 	8M,	0.486893,	1.17969,	21.320344,	0.61034,	-,		 0,



X,	XY, 	,	BindingXY,	min,		max, 		BindingX,	min,		max,			DM,	  ,
0,	0, 	100,	0.008952,	0.008515,	0.243315,	0.013972,	0.013363,	0.126829,		0.294,		 0,
30,	2, 	1K,	0.023798,	0.020602,	0.805219,	0.031262,	0.027317,	0.875542,		285.524,	 0,
32,	2, 	10K,	0.024327,	0.021569,	0.200461,	0.051485,	0.047083,	2.646643,		-,		 0,
38,	2, 	100K,	0.031911,	0.028393,	0.331634,	0.254326,	0.2329,		0.719335,		-,		 0,
105,	2, 	1M,	0.091758,	0.083504,	1.628457,	2.737032,	2.280528,	14.119847,		-,		 0,
1798,	4, 	8M,	0.486893,	0.447252,	10.673893,	21.320344,	18.793711,	23.319989,		-,		 0,


==> figures/dblp-xynotz.csv <==
X,	XY,	,	BindingXY,	 	,	BindingX,	 	,	DM,	  ,
1,	1,	100,	0.016583,	0.00202915,	0.023038,	0.00175454,	0.043,		 0,
1,	1,	1K,	0.017754,	0.00113745,	0.022883,	0.00124407,	0.171,		 0,
1,	1,	10K,	0.018357,	0.00115694,	0.02273,	0.00161158,	14.016,		 0,
5,	1,	100K,	0.028803,	0.00238278,	0.033316,	0.0025026,	-,		 0,
20,	1,	1M,	0.109136,	0.00408474,	0.123047,	0.00466167,	-,		 0,
64,	1,	8M,	0.742064,	0.0725399,	0.750733,	0.0370034,	-,		 0,


==> figures/erdos3-data-neg.csv <==
Method		"Binding XY"		"Binding X" 		"Direct Method"	
100		-			-			-			
1K		-		-		-	
10K		-		-		-
100K		-		-		-
1M		-		-		-
8M		-		-		-






==> figures/erdos3-data-pos.csv <==
Method		"Binding XY"		"Binding X" 		"Direct Method"	
100		0.027148		0.037332		56.070			
1K		0.031826		0.534708		-
10K		0.093418		112.881223		-
100K		0.73759			-			-
1M		18.96379		-			-
8M		122.3193		-			-






==> figures/only2hop_dblp_data_neg.csv <==
Method		"Binding XY"		"Binding X" 		"Direct Method"	
100		0.028274		0.165937		0.294			
1K		0.075473		6.889349		285.524	
10K		0.33021			-			-
100K		2.47714			-			-
1M		17.441383		-			-
8M		123.148573		-			-






==> figures/only2hop_dblp_data_pos.csv <==
Method		"Binding XY"		"Binding X" 		"Direct Method"	
100		0.008952		0.013972		0.294			
1K		0.023798		0.031262		285.524	
10K		0.024327		0.051485		-
100K		0.031911		0.254326		-
1M		0.091758		2.737032		-
8M		0.486893		38.080604		-






==> figures/only2hop_neg_varyInData.csv <==
Method		"X = Paulo Portugal, Y = Adriano Carvalho"		"X = Paulo Portugal"
100		0.0612							0.1924	
1K		0.1587							9.6320	
10K		1.1307							9.7250
100K		8.9812							-
1M		77.5178							-






==> figures/only2hop_neg_varyOut_1k.csv <==
Method								"Both (X,Y)"		"One (X)"		
"X = Paulo Portugal, \n Y = Adriano Carvalho"			0.1560			9.6320
"X = Colin J. White, \n Y = C. J. Date"				0.1528			9.5417
"X = Rafi Ahmed, \n Y = Shamkant B. Navathe"			0.1548			9.0644
"X = William Kent, \n Y = Richard Mark Soley"			0.1529			9.7585





#Method					"10"		"100"		"962"		"1892"
#X,Y = Anya Umlauf			0.0269		0.0267		0.0284		0.0306
#X = Anya Umlauf			0.3249		0.3353		0.3828		0.4320


==> figures/only2hop_pos_varyInData.csv <==
Method		"X,Y = Douglas H. Norrie"		"X = Douglas H. Norrie"		#"None"
100		0.0123					0.0135				#0.0251
1K		0.0124					0.0147				#0.2528
10K		0.0138					0.0376				#14.7630
100K		0.0245					0.3319				#-
1M		0.1288					3.7391				#-





==> figures/only2hop_pos_varyOut_100k.csv <==
Method				"Both (X,Y)"		"One (X)"		
"A1"				0.0251			0.3314
"A2"				0.0252			0.3342
"A3"				0.0268			0.3459
"A4"				0.0287			0.3556


#Method				"10"		"100"		"962"		"1892"
#X,Y = Anya Umlauf		0.0269		0.0267		0.0284		0.0306
#X = Anya Umlauf			0.3249		0.3353		0.3828		0.4320


==> figures/only3hop-data-neg.csv <==
Method		"Binding XY"		"Binding X" 		"Direct Method"	
100		-			-			-			
1K		-		-		-	
10K		-		-		-
100K		-		-		-
1M		-		-		-
8M		-		-		-






==> figures/only3hop-data-pos.csv <==
Method		"Binding XY"		"Binding X" 		"Direct Method"	
100		0.023744		0.030469		56.070			
1K		0.162695		0.883061		-	
10K		0.393487		112.841216		-
100K		2.457519		-			-
1M		18.139001		-			-
8M		123.229083		-			-






==> figures/queueSizes.csv <==
,No Provenance,,Single,,interval,,adaptiveBuffer,,Optimized,,Covering Interval,,
5,53,2,72,1,82,3,70,1,66,0,58,2,
10,76,4,116,6,200,3,113,6,100,2,83,3,
25,128,7,476,17,886,50,498,13,194,6,150,5,
50,188,10,1747,90,2039,76,1814,63,416,13,226,14,
75,220,7,3580,137,2039,48,1848,83,1054,43,280,3,
90,261,12,5161,323,1466,45,1344,42,1121,60,340,17,
95,262,7,5574,278,1059,13,1015,34,975,25,345,15,
100,282,10,6479,358,945,22,908,39,906,39,360,18,


==> figures/runningexample-data-neg.csv <==
Method		"Binding XY"		"Binding X" 		"Direct Method"	
100		-			-			-			
1K		-		-		-	
10K		-		-		-
100K		-		-		-
1M		-		-		-
8M		-		-		-






==> figures/runningexample-data-pos.csv <==
Method		"Binding XY"		"Binding X" 		"Direct Method"	
100		0.00887			0.013401		0.294			
1K		0.022586		0.028676		285.524		
10K		0.022407		0.049669		-
100K		0.029653		0.256223		-
1M		0.090379		2.296498		-
8M		0.482805		23.700033		-






==> figures/tpch-asia.csv <==
#X,	XY, 	,	BindingXY,	 	,	BindingX,	 	,	Direct Method,	  ,
#1446,	1,	10MB,	0.142603,	0.0566116,	2.775284,	1.42694,	0,		 0,
#12772,	1,	100MB,	0.90844,	0.089325,	5.860055,	23.2365,	-,		 0,
#118066,	1,	1GB,	8.422621,	1.70124,	86.61071,	1.80655,	-,		 0,
#1183861,1,	10GB,	141.808847,	11.0351,	-,		      0,	-,		 0,
#

None,	X, 	,	BindingX,	 	,	No Binding,	 	,	DM,	  ,
1446,	1,	10MB,	0.142603,	0.0566116,	2.775284,	1.42694,	0,		 0,
12K,	1,	100MB,	0.90844,	0.089325,	5.860055,	23.2365,	-,		 0,
118K,	1,	1GB,	8.422621,	1.70124,	86.61071,	1.80655,	-,		 0,
1M,1,	10GB,	141.808847,	11.0351,	-,		      0,	-,		 0,


==> figures/tpch-no-asia.csv <==
None,	X, 	,	BindingX,	,	No Binding,	,	DM,	  ,
5840,	2,	10MB,	0.134139,	0,	1.61132,	0,	0,		 0,
62K,	4,	100MB,	0.909598,	0,	20.841186,	0,	-,		 0,
639K,	4,	1GB,	13.788768,	0,	367.570604,	0,	-,		 0,
6M,	4,	10GB,	174.550472,	0,	-,		0,	-,		 0,


==> figures/tpch-tax-no-asia.csv <==
None,	X, 	,	BindingX,	,	No Binding,	,	DM,	  ,
44K,	4,	10MB,	0.04311,	0,	10.332854,	0,	0,		 0,
466K,	4,	100MB,	0.050342,	0,	124.118395,	0,	-,		 0,
5M,	5,	1GB,	0.127773,	0,	-,		0,	-,		 0,
48M,	5,	10GB,	0.853981,	0,	-,		0,	-,		 0,


==> figures/tpch-urgent.csv <==
#X,	XY, 	,	BindingXY,	 	,	BindingX,	 	,	Direct Method,	  ,
#3020,	2,	10MB,	0.030894,	0.101891,	0.392533,	0.950297,	0,		 0,
#30111,	3,	100MB,	0.161991,	0.026135,	3.767971,	0.0725934,	-,		 0,
#300343,	5,	1GB,	1.373337,	1.41979,	53.434854,	1.40196,	-,		 0,
#3003093,5,	10GB,	25.145096,	1.01121,	-,			0,	-,		 0,
#

Y,	XY, 	,	BindingXY,	 	,	BindingY,	 	,	DM,	  ,
3020,	2,	10MB,	0.030894,	0.101891,	0.392533,	0.950297,	0,		 0,
30K,	3,	100MB,	0.161991,	0.026135,	3.767971,	0.0725934,	-,		 0,
300K,	5,	1GB,	1.373337,	1.41979,	53.434854,	1.40196,	-,		 0,
3M,5,	10GB,	25.145096,	1.01121,	-,			0,	-,		 0,


==> figures/tpch-zero.csv <==
#X,	XY, 	,	BindingXY,	 	,	BindingX,	 	,	Direct Method,	  ,
#5419,	3,	10MB,	0.109362,	0.016528,	1.403692,	0.0321942,	0,		 0,
#54139,	5,	100MB,	0.738743,	0.0221821,	16.177484,	0.402166,	-,		 0,
#544886,	10,	1GB,	16.18766,	1.02788,	174.777625,	13.2757,	-,		 0,
#5450939,10,	10GB,	121.610007,	8.92462,	-,			0,	-,		 0,


Y,	XY, 	,	BindingXY,	 	,	BindingY,	 	,	DM,	  ,
5419,	3,	10MB,	0.109362,	0.016528,	1.403692,	0.0321942,	0,		 0,
54K,	5,	100MB,	0.738743,	0.0221821,	16.177484,	0.402166,	-,		 0,
544K,	10,	1GB,	16.18766,	1.02788,	174.777625,	13.2757,	-,		 0,
5M,10,	10GB,	121.610007,	8.92462,	-,			0,	-,		 0,


==> figures/xynoz-data-neg.csv <==
Method		"Binding XY"		"Binding X" 		"Direct Method"	
100		0.028376		0.211632		0.294			
1K		0.07531			0.347238		285.524	
10K		0.105534		0.555714		-
100K		0.145277		1.730495		-
1M		0.37005			10.1539			-
8M		1.913355		48.926088		-






==> figures/xynoz-data-pos.csv <==
Method		"Binding XY"		"Binding X" 		"Direct Method"	
100		0.016583		0.023038		0.294	
1K		0.017754		0.022883		285.524
10K		0.018357		0.02273			-
100K		0.028803		0.033316		-
1M		0.109136		0.123047		-	
8M		0.742064		0.750733		-





